A Frequency Domain Analysis of Slow Coherency in Networked Systems

Network coherence generally refers to the emergence of simple aggregated dynamical behaviours, despite heterogeneity in the dynamics of the subsystems that constitute the network. In this paper, we develop a general frequency domain framework to analyze and quantify the level of network coherence that a system exhibits by relating coherence with a low-rank property of the system's input-output response. More precisely, for a networked system with linear dynamics and coupling, we show that, as the network's \emph{effective algebraic connectivity} grows, the system transfer matrix converges to a rank-one transfer matrix representing the coherent behavior. Interestingly, the non-zero eigenvalue of such a rank-one matrix is given by the harmonic mean of individual nodal dynamics, and we refer to it as the coherent dynamics. Our analysis unveils the frequency-dependent nature of coherence and a non-trivial interplay between dynamics and network topology. We further show that many networked systems can exhibit similar coherent behavior by establishing a concentration result in a setting with randomly chosen individual nodal dynamics.

==> Review/Editor.txt <==
Based on the reviews, it is our decision that the paper cannot be accepted for publication in the Transactions in its present form. 

While the reviewers find the topic and the results of the paper potentially interesting, several critical concerns are raised regarding the
applicability of the presented results, their relevance in practice, and their connections with existing and established time-domain criteria. 

Based on my own reading, I think that the paper provides a
novel and interesting perspective to understand coherent behaviors in network systems, but also agree that the asymptotic nature of the results may be problematic from an application perspective (without a quantification of the convergence rate). These points should be carefully addressed to justify the publication of a new paper (or
technical note) in TAC.

==> Review/R13_240703.txt <==
This paper studies the coherent dynamics in tightly connected networks. The authors propose a framework to study the coherence of the system through frequency analysis. The authors investigate connections between the transfer matrix and a rank-one matrix which represents the coherent dynamics. The paper also studies the concentration behaviors of coherence in systems with random nodal dynamics.

The paper propose a general framework that can be used to analyze asymptotic behaviors of networks with heterogeneous dynamics, which are less understood previously using other approaches. The analytical method of the paper is novel, and it leads to plenty of interesting results. The paper is well written and well organized. I recommend the paper to be published with minor changes.

Some comments and questions are given as follows:

1, The results in the paper are not always practical because they only shows properties of the systems when the effective algebraic connectivity is “large enough”. The authors are recommended to give a discussion on the stability in other regimes, if anything could be observed from their analysis or simulations.

2, The authors are recommended to give a little explanation in Section II.A. and II.B. of the reason why the uniform convergence is necessary to get the convergence in time domain. I understand that it is needed in Section V, but I am not aware of the general conditions under which the point-wise convergence is not enough.

3, Is Weyl’s inequality only applicable to Hermitian matrices? If it is, the authors may make it explicit in Lemma 1.

4, Minor issues:
Page 3, the last paragraph of the first column: “convergences” should be “converges”. In the proof of Theorem 6: “Proposition 5” should be “Lemma 5”.

==> Review/R1_226071.txt <==
	
This paper studies coherence behaviors of tightly-connected networks in the frequency domain. The authors have shown that if the algebraic connectivity of a network is sufficiently large, the nodes in the network are able to exhibit similar dynamics.  A series of results have been developed, regrading different frequency points, or sets of frequencies. I have two major and some minor comments. I do not think this paper is publishable unless the following comments are well addressed. 
Major comments:
1.	What is the motivation to study coherence in different frequencies? Is it possible that the nodes in a network are coherent at one frequency but are not at another? If so, the dynamics of the nodes in time domain perhaps cannot be said to be coherent. Therefore, what is the definition of coherence? By aware that in the time domain, coherence means that trajectories are closed to each other.
2.	The conditions in this paper are quite conservative. All the theorems reply on the assumption that the algebraic connectivity tends to infinity, which is a case that can never happen in real world. Therefore, my concern is: how would the theoretical results be used in practice? In contrast, Lemma 4 is a more interesting result, which
maybe the only result that could be useful. Speaking of coherence, it is more interesting to provide an upper bound for dissimilarity of individual dynamics.
 
Minor comments:
1.	What does it mean if T(s) is a rank-one matrix c 1 1^\top (where c is a constant)? Does it mean that all the nodes can have identical behavior? If so, does T(s)=  c 1 1^\top imply any stability? Speaking of the ability to exhibit identical dynamics, it is not very meaningful without discussing stability. 
2.	If \| T(s) - c 1 1^\top \| \le \epsilon, does it say that the pairwise differences of individual dynamics are also upper bounded? 
3.	The results in Section V are trivial. For example, Theorem 9 follows from previous results straightforwardly under the assumption \lambda_2(L) \to \infty as n\to \infty. 

==> Review/R5_226079.txt <==
This article considers coherence in networks of symmetrically-interconnected SISO linear subsystems.  More precisely, for such networks, the authors show that the transfer function at each point in the s-plane converges to a rank-1 matrix in the limit of strong interconnections, which is meant to imply coherent responses in the presence of periodic or other disturbances.  The main innovation is to characterize this limiting behavior of the transfer function when the interconnected systems are linear.

Although the formal results are technically correct, I found this article to be problematic, and do not think that the work represents a substantial contribution to the network-controls literature.  I have
two main concerns:

1) Critically, the work does not consider the behavior of the network in the time domain, and hence does not correctly interpret the behavior when strong couplings are used.  In particular, such strong couplings in many cases will lead to unstable internal dynamics (T(s) with right half plane poles), in which case the idea of coherent behavior in the space of disturbances is meaningless.  When the subsystems are homogeneous, conditions under which stability is or is not maintained in the high-connectivity regime have been developed in the context of the "master stability function" analysis.  Because the paper does not consider stability, via a time-domain analysis, the results are fundamentally not interpretable.

2) The article does not connect to the large existing literature on tracking control and disturbance rejection for coupled linear subsystem models, which address a wide class of network models with both symmetric and asymmetric topologies, SISO and MIMO subsystems, etc. Because the work is not scoped relative to this literature, the potential contribution is unclear.

Beyond these primary concerns,	there are a couple of other issues of note.  First, the notion of coherence considered by the authors differs from a notion defined in the power-systems literature much earlier, which is concerned with subsystems having state responses that are proportional rather than identical.  Second, it is unclear how
realistic the high-interconnectivity setting is: it may be difficult and unnecessary to strengthen interconnections for the purpose of arbitrarily hardening the network to disturbances; such hardening may also make the network extremely sensitive to disturbances that arise from the network rather than the subsystems. 

==> Review/cover_note.txt <==
Dear Prof. Tetsuya Iwasaki,

Please find enclosed the revised version of the manuscript entitled ``Coherence and Concentration in Tightly-Connected Networks'' which we are resubmitting for consideration of publication as a full paper in the IEEE Transactions on Automatic Control.

We have taken the advise of the editor and reviewers seriously and prepared a thorough revised version of our work. The paper now has several technical extensions that solidify our theoretical results and brings them closer to practice. We have also prepared a thorough explaining how the reviewers' suggestions have been incorporated in the new manuscript as well as addressing the concern raised by some the reviewers.

Arguably, such extensions were not trivial, and required intense work, which is why we are submitting our response past the recommended due date.

Thank you very much for handling our paper. We highly appreciate the time and effort that you and your team put into the process.

Best regards,

Hancheng Min
